Invariant Diffs

Software development is inherently incremental. Nowadays, many software companies adopt an agile process and a shorter release cycle, where software needs to be delivered faster with quality assurances. On the other hand, the majority of existing program analysis tools still target single versions of programs and are slow and inflexible to handle changes. In the popular version control systems such as git, the program changes are still presented using source code diffs. It is hard to understand what program conditions are changed and which source code lines cause them. In this paper, we propose to compute "invariant diffs" to specify changes. Similar to source diffs that report common code and code churns, we define version invariants to represent program conditions that are common across versions, and invariant churns to show the changes of program conditions between versions. We designed a static demand-driven, path-sensitive analysis to compute and compare invariants for multiple versions of programs using multiversion control flow graphs. We report invariant diffs at the matched program points where comparing invariants are meaningful. Importantly, our analysis correlates source diffs with invariant diffs to explain what source code changes lead to the property changes. We implemented our algorithms in a tool called $H_2$ and performed experiments on 104 versions of programs. Our results show that we are able to compute invariant diffs correctly within reasonable amount of time. The version invariants can capture the common properties of program versions even constructed by different persons, and the invariant churns can specify the semantics of changes such as how a patch changed a buggy condition to a correct condition.

==> Examples/diff2.txt <==
5c5,8
< c = 2;
---
> if (b > a) {
>   a1++;
> }
> c = b - 1;


==> Examples/diff3.txt <==
6a7,10
>   b++;
> } else {
>   a1 = 2;
>   b = 4;
8c12
< c = b - 1;
---
> c = b - 2;

